Pricing4APIs: A Rigorous Model for RESTful API Pricings

APIs are increasingly becoming new business assets for organizations and consequently, API functionality and its pricing should be precisely defined for customers. Pricing is typically composed by different plans that specify a range of limitations, e.g., a Free plan allows 100 monthly requests while a Gold plan has 10000 requests per month. In this context, the OpenAPI Specification (OAS) has emerged to model the functional part of an API, becoming a de facto industry standard and boosting a rich ecosystem of vendor-neutral tools to assist API providers and consumers. In contrast, there is no proposal for modeling API pricings (i.e. their plans and limitations) and this lack hinders the creation of tools that can leverage this information. To deal with this gap, this paper presents a pricing modeling framework that includes: (a) Pricing4APIs model, a comprehensive and rigorous model of API pricings, along SLA4OAI, a serialization that extends OAS; (b) an operation to validate the description of API pricings, with a toolset (sla4oai-analyzer) that has been developed to automate this operation. Additionally, we analyzed 268 real-world APIs to assess the expressiveness of our proposal and created a representative dataset of 54 pricing models to validate our framework.

==> manifest.txt <==
% Copyright 2007-2020 Elsevier Ltd
%
% This file is part of the 'Elsarticle Bundle'.
% ---------------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'Elsarticle Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE ELSARTICLE BUNDLE
% ===============================

Directory elsarticle/

elsarticle.dtx
        Main package with driver

elsarticle.ins
  installer for elsarticle.dtx

elsarticle-harv.bst
  bibliographic style for author-year citation

elsarticle-num.bst
  bibliographic style for numbered citation

elsarticle-num-names.bst
  bibliographic style for numbered citation + new natbib options

elsarticle-template-harv.tex
  article template for a document with author-year citation
 
elsarticle-template-num.tex
  article template for a document with numbered citation

manifest.txt
  this file

README
  small readme documentation

Directory elsarticle/doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 1pseperateaug.pdf
 1psingleauthorgroup.pdf
 elstest-1pdoubleblind.pdf
 elstest-1p.pdf
 elstest-3pd.pdf
 elstest-3p.pdf
 elstest-5p.pdf
 jfigs.pdf

elsdoc.tex  -- LaTeX source file of documentation
elsdoc.pdf  -- documentation for elsarticle.cls

The following files are files written out every time elsdoc.tex is
compiled:

 elsdoc.aux
 elsdoc.log
 elsdoc.out
 tmp.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty



